A Framework of Defining, Modeling, and Analyzing Cognition Mechanisms

Cognition is a core part of and a common topic among philosophy of mind, psychology, neuroscience, AI, and cognitive science. Through a mechanistic lens, I propose a framework of defining, modeling, and analyzing cognition mechanisms. Firstly, appropriate terms are introduced and used in explanations related to the framework and within the definition of a mechanism. I implicitly contend that this terminology essentially characterizes a conceptual world required for discussions in this paper. Secondly, a mathematical model of a mechanism based on directed graphs is proposed. Thirdly, the definition of a base necessary for a mechanism to be classified as a cognition mechanism is proposed. I argue that the cognition base has the features of the cognition self of humans. Fourthly, three ways to mechanistically look at mechanisms is defined and specific instances of them are suggested. Fifthly, standards for visualization and presentation of mechanisms, cognition mechanisms, and the instances to mechanistically look at them are suggested and used to analyze cognition mechanisms through appropriate examples. Finally, the features of this paper are discussed and prospects of further development of the proposed framework are briefly expressed.

==> exmpl2_subdigraph_general.tikz <==
\tikz[scale = 0.8]{
	\small
	\node (d) [circle] at (0.0, -2.0)   {d};
	\node (e) [circle] at (0.0, -4.0)   {e}   edge [loop below] ();
	\node (f) [circle] at (2.0, -4.0)   {f};
	\node (g) [circle] at (2.0, -2.0)   {g};
	
	\graph { 
		(d) -> {(e)};
		(e) -> {(f), (g)};
		(f) -> {(g)};
		(g) -> {(d)};
	}
}


==> reference.tikz <==
\tikz[scale = 0.8]{
	\small
	\node (a) [circle] at (0.0cm, 0.0cm)   {a};
	\node (b) [circle] at (2.0, 0.0)   {b};
	\node (c) [circle] at (4.0, -4.0)   {c};
	\node (d) [circle] at (0.0, -2.0)   {d};
	\node (e) [circle] at (0.0, -4.0)   {e}   edge [loop left] ();
	\node (f) [circle] at (2.0, -4.0)   {f};
	\node (g) [circle] at (2.0, -2.0)   {g};
	\node (h) [circle] at (7.0, -2.267949)   {h};
	\node (i) [circle] at (6.0, -4.0)   {i};
	\node (j) [circle] at (8.0, -4.0)   {j};
	
	\graph { 
		(b) -> {(g)};
		(c) -> {(f)};
		(d) -> {(a), (e)};
		(e) -> {(f), (g)};
		(f) -> {(c), (g)};
		(g) -> {(d)};
		(h) -> {(i)};
		(i) -> {(j)};
		(j) -> {(h)};
	}
}

